Global fits of simplified models for dark matter with GAMBIT I. Scalar and fermionic models with s-channel vector mediators

Simplified models provide a useful way to study the impacts of a small number of new particles on experimental observables and the interplay of those observables, without the need to construct an underlying theory. In this study, we perform global fits of simplified dark matter models with GAMBIT using an up-to-date set of likelihoods for indirect detection, direct detection and collider searches. We investigate models in which a scalar or fermionic dark matter candidate couples to quarks via an s-channel vector mediator. Large parts of parameter space survive for each model. In the case of Dirac or Majorana fermion dark matter, excesses in LHC monojet searches and relic density limits tend to prefer the resonance region, where the dark matter has approximately half the mass of the mediator. A combination of vector and axial-vector couplings to the Dirac candidate also leads to competing constraints from direct detection and unitarity violation.

==> images/Production_Scans/BestFitPoints.yaml <==
# This file contains the best fit points rounded to 5 sig figs for each scan in the paper.

#The background only likelihood is roughly: -108.68

######################################### With CMS36invfb ##############

##### Scalar DM

### Relic Density upperlimit

gVXc: 2.1695
gVq: 0.030600
MXc: 4991.7
MY1: 9999.1

LogLike: -108.85
DeltaLogLike: -0.17



### Relic Density Exact    

gVXc: 0.84441
gVq: 0.051029
MXc: 4751.7
MY1: 9597.3

log-likelihood: -109.30 
DeltaLogLike: -0.62


##### Fermion DM
      
### Relic Density upperlimit
gVXd: 0.52841
gAXd: 0.30000
MXd: 206.17
MY1: 412.45
gVq: 0.010000

log-likelihood: -105.85
DeltaLogLike: 2.83


### Relic Density upperlimit - capped Collider

gVXd: 0.011327
gAXd: 2.5054
MXd: 186.83
MY1: 387.25
gVq: 0.010184

log-likelihood: -108.97
DeltaLogLike: -0.30

### Relic Density Exact 
gVXd: 0.013434
gAXd: 2.0000
MXd:  411.36
MY1:  928.90
gVq:  0.019640 

LogLike: -108.45
DeltaLogLike: 0.23
      

### Relic Density Exact - capped Collider

gVXd: 2.9766
gAXd: 1.0765
MXd: 6504.2
MY1: 6506.7
gVq: 0.010100
      
LogLike: -109.42
DeltaLogLike: -0.74



###### Majorana DM

###RDupperlimit

# non Capped

gAXm: 0.30003
gVq: 0.010856
MXm: 143.23
MY1: 333.10

LogLike: -106.84
DeltaLogLike: 1.84

# Capped

gAXm: 2.8449
gVq: 0.016221
MXm: 222.48
MY1: 612.67

LogLike: -108.87
DeltaLogLike: -0.19

### RDexact

# non Capped

gAXm: 0.30221
gVq: 0.011025
MXm: 151.37
MY1: 352.70

LogLike: -107.35
DeltaLogLike: 1.33

# Capped

gAXm: 2.9505
gVq: 0.013867
MXm: 207.25
MY1: 566.96

LogLike: -109.32
DeltaLogLike: 0.64


######################################### With CMS137invfb ##############


#### Scalar DM

## RDupper (Recalculated)

LogLike: -108.85
DeltaLogLike: -0.17
pvalue (1 dof): 1.0
pvalue (2 dof): 1.0

MXc: 4893.2
MY1: 9807.3
gVXc: 2.6427
gVq: 0.032905

## RDexact (Recalculated)

LogLike: -109.30
DeltaLogLike: -0.62
pvalue (1 dof): 1.0
pvalue (2 dof): 1.0

MXc: 4204.4
MY1: 8809.4
gVXc: 1.30870
gVq: 0.029710


#### Dirac DM

## RDupper
# uncapped (Recalculated)

LogLike: -104.91
DeltaLogLike: 3.77
pvalue (1 dof): 0.0060344042697300666
pvalue (2 dof): 0.023052063287225574

MXd: 265.65
MY1: 531.42
gAXd: 0.91283
gVXd: 0.60283
gVq: 0.010049

# capped (Recalculated)

LogLike: -108.97
DeltaLogLike: -0.29
pvalue (1 dof): 1.0
pvalue (2 dof): 1.0

MXd: 173.29
MY1: 358.19
gAXd: 2.5903
gVXd: 0.010011
gVq: 0.010002

## RDexact
# uncapped
LogLike: -106.84
DeltaLogLike: 1.84
pvalue (1 dof): 0.055068850120792066
pvalue (2 dof): 0.15881742610692068

MXd: 441.61
MY1: 1002.9
gAXd: 1.9782
gVXd: 0.013302
gVq: 0.024098

# capped

LogLike: -109.43
DeltaLogLike: -0.75
pvalue (1 dof): 1.0
pvalue (2 dof): 1.0

MXd: 527.22
MY1: 1152.6
gAXd: 2.1585
gVXd: 0.015475
gVq: 0.010958


#### Majorana DM

## RDupper
# uncapped

LogLike: -104.92
DeltaLogLike: 3.76
pvalue (1 dof): 0.0061017680165519304
pvalue (2 dof): 0.023283740374897006

MXm: 166.19
MY1: 346.05
gAXm: 2.0352
gVq: 0.010523

# capped

LogLike: -108.87
DeltaLogLike: -0.19
pvalue (1 dof): 1.0
pvalue (2 dof): 1.0

MXm: 222.48
MY1: 612.67
gAXm: 2.8449
gVq: 0.016221


## RDexact
# uncapped

LogLike: -105.72
DeltaLogLike: 2.96
pvalue (1 dof): 0.014969958557013411
pvalue (2 dof): 0.05181891717272583

MXm: 151.37
MY1: 352.70
gAXm: 0.30221
gVq: 0.011025

# capped

LogLike: -109.32
DeltaLogLike: -0.64
pvalue (1 dof): 1.0
pvalue (2 dof): 1.0

MXm: 207.25
MY1: 566.96
gAXm: 2.9505
gVq: 0.013867





==> images/Production_Scans/FinalPlots/BestFitPoints.yaml <==
# This file contains the best fit points rounded to 5 sig figs for each scan in the paper.

#The background only likelihood is roughly: -102.161

##### Scalar DM

### Relic Density upperlimit
log-likelihood: -102.18

gVq: 0.0100
MXc: 4965
MY1: 10000
gVXc: 2.333



### Relic Density Exact    
log-likelihood: -102.63

gVq: 0.0101
MXc: 4532
MY1: 9203
gVXc: 0.825


##### Dirac DM
      
### Relic Density upperlimit
log-likelihood: -97.678

gVq: 0.0301
MXd: 262
MY1: 537
gAXd: 0.990
gVXd: 0.0100



### Relic Density upperlimit - capped Collider
log-likelihood: -102.25

gVq: 0.0108
MXd: 146
MY1: 300
gAXd: 2.525
gVXd: 0.0102

### Relic Density Exact 
log-likelihood: -101.28

gVq: 0.0369
MXd: 588
MY1: 1320
gAXd: 0.754
gVXd: 0.0100

### Relic Density Exact - capped Collider
log-likelihood: -102.72

gVq: 0.0151
MXd: 3762
MY1: 7744
gAXd: 0.536
gVXd: 0.0118



###### Majorana DM

###RDupperlimit

# non Capped
log-likelihood: -97.382

gAXm: 0.243
gVq: 0.0130
MXm: 50.0
MY1: 114

# Capped
log-likelihood: -102.16

MXm: 668
MY1: 1400
gAXm: 0.763
gVq: 0.0139


### RDexact

# non Capped
log-likelihood: -99.041

MXm: 69.1
MY1: 166
gAXm: 0.307
gVq: 0.0104

# Capped

log-likelihood: -102.61

MXm: 2423
MY1: 5079
gAXm: 0.125
gVq: 0.0279




